Erasure of Unaligned Attributes from Neural Representations

We present the Assignment-Maximization Spectral Attribute removaL (AMSAL) algorithm, which erases information from neural representations when the information to be erased is implicit rather than directly being aligned to each input example. Our algorithm works by alternating between two steps. In one, it finds an assignment of the input representations to the information to be erased, and in the other, it creates projections of both the input representations and the information to be erased into a joint latent space. We test our algorithm on an extensive array of datasets, including a Twitter dataset with multiple guarded attributes, the BiasBios dataset and the BiasBench benchmark. The last benchmark includes four datasets with various types of protected attributes. Our results demonstrate that bias can often be removed in our setup. We also discuss the limitations of our approach when there is a strong entanglement between the main task and the information to be erased.

==> plots/fullset-result__N=30000__-_05_all_old_paper.csv <==
Slack10_Accuracy_epoch_1,Slack10_Accuracy_epoch_2,Slack10_Accuracy_epoch_3,Slack10_Accuracy_epoch_4,Slack10_Accuracy_epoch_5,Slack10_SVD_epoch_1,Slack10_SVD_epoch_2,Slack10_SVD_epoch_3,Slack10_SVD_epoch_4,Slack10_SVD_epoch_5
0.5014666667,0.5048666667,0.5,0.5052,0.5032666667,11750.8737,11596.63192,11628.85736,11498.9957,11536.55619
0.5586,0.5724666667,0.5135333333,0.6781666667,0.5379333333,65452.30963,64212.63504,64951.99821,32033.58359,65547.76784
0.5299666667,0.5310333333,0.5262666667,0.5029333333,0.5276333333,66304.38929,66298.29871,66306.2118,65680.9039,66307.49732
0.5277333333,0.5278,0.5275666667,0.5255,0.5275,66307.74835,66307.69847,66307.76315,66305.20467,66307.76785
0.5276,0.5276,0.5275,0.5275333333,0.5275,66307.76667,66307.76667,66307.76785,66307.76279,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
Slack20_Accuracy_epoch_1,Slack20_Accuracy_epoch_2,Slack20_Accuracy_epoch_3,Slack20_Accuracy_epoch_4,Slack20_Accuracy_epoch_5,Slack20_SVD_epoch_1,Slack20_SVD_epoch_2,Slack20_SVD_epoch_3,Slack20_SVD_epoch_4,Slack20_SVD_epoch_5
0.5004666667,0.5022,0.5034666667,0.5022666667,0.5074666667,11593.36627,11532.11628,11521.76133,11729.2733,11786.20512
0.5305333333,0.5843333333,0.5667666667,0.5561333333,0.5632333333,64696.22855,61740.20275,65234.50812,64794.76045,65245.85891
0.5266,0.5322666667,0.5292666667,0.5305666667,0.5301666667,66306.69782,66291.82923,66305.93847,66301.3234,66303.84774
0.5275333333,0.5278333333,0.5276666667,0.5278,0.5277666667,66307.76745,66307.67076,66307.76285,66307.70957,66307.74543
0.5275,0.5275666667,0.5275,0.5276,0.5276,66307.76785,66307.76597,66307.76785,66307.76667,66307.76667
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
Slack30_Accuracy_epoch_1,Slack30_Accuracy_epoch_2,Slack30_Accuracy_epoch_3,Slack30_Accuracy_epoch_4,Slack30_Accuracy_epoch_5,Slack30_SVD_epoch_1,Slack30_SVD_epoch_2,Slack30_SVD_epoch_3,Slack30_SVD_epoch_4,Slack30_SVD_epoch_5
0.5001333333,0.5004,0.5005333333,0.5041333333,0.5051333333,11777.68412,11494.41378,11478.976,11618.82844,11726.96588
0.5611,0.5711666667,0.5270333333,0.5437666667,0.5599,64899.2772,64245.91457,64140.68009,65654.89023,65487.2727
0.5303333333,0.5304666667,0.5285666667,0.5292333333,0.5299333333,66302.44308,66302.43703,66306.34306,66305.92415,66304.6027
0.5278,0.5278,0.5276,0.5276333333,0.5277666667,66307.71172,66307.71592,66307.76243,66307.76055,66307.74822
0.5276,0.5276,0.5275,0.5275,0.5276,66307.76667,66307.76667,66307.76785,66307.76785,66307.76667
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
0.5275,0.5275,0.5275,0.5275,0.5275,66307.76785,66307.76785,66307.76785,66307.76785,66307.76785
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
Kmeans_Accuracy_epoch_1,Kmeans_Accuracy_epoch_2,Kmeans_Accuracy_epoch_3,Kmeans_Accuracy_epoch_4,Kmeans_Accuracy_epoch_5,Kmeans_SVD_epoch_1,Kmeans_SVD_epoch_2,Kmeans_SVD_epoch_3,Kmeans_SVD_epoch_4,Kmeans_SVD_epoch_5
0.5492666667,0.5492666667,0.5492666667,0.5492666667,0.5492666667,63926.7634,63926.7634,63926.7634,63926.7634,63926.7634

==> plots/fullset-result__N=30000__-_BertModel_gender.csv <==
Slack10_Accuracy_epoch_1,Slack10_Accuracy_epoch_2,Slack10_Accuracy_epoch_3,Slack10_SVD_epoch_1,Slack10_SVD_epoch_2,Slack10_SVD_epoch_3
0.5061374795,0.5055237316,0.5045008183,45552.53181,45570.51455,45622.65477
0.5037847791,0.6037234043,0.5366202946,51817.11804,51916.07537,54725.06704
0.5092062193,0.5801963993,0.5315057283,53961.40375,54670.37666,55471.3334
0.5308919804,0.5507364975,0.5304828151,54402.9237,55226.9252,55533.64273
0.5384615385,0.5355973813,0.5290507365,54678.85944,55399.09515,55545.31175
0.5392798691,0.5290507365,0.5292553191,55444.97171,55480.30738,55548.06033
0.5349836334,0.5268003273,0.5304828151,55510.34419,55519.85946,55548.90148
0.5331423895,0.5274140753,0.531096563,55534.33657,55538.25372,55549.4605
0.5306873977,0.5286415712,0.531710311,55543.57084,55544.19986,55549.57246
0.5300736498,0.5292553191,0.531710311,55547.61153,55546.75988,55549.66238
0.5302782324,0.5304828151,0.5323240589,55548.54587,55548.04442,55549.69907
0.5308919804,0.5321194763,0.5327332242,55549.1583,55549.05746,55549.72562
0.531710311,0.5315057283,0.5327332242,55549.43684,55549.46805,55549.72562
0.5325286416,0.5315057283,0.5327332242,55549.62133,55549.61482,55549.72562
0.5325286416,0.531710311,0.5327332242,55549.69321,55549.66308,55549.72562
0.5329378069,0.5319148936,0.5327332242,55549.71438,55549.69995,55549.72562
0.5331423895,0.5321194763,0.5327332242,55549.72447,55549.71299,55549.72562
0.5331423895,0.5323240589,0.5327332242,55549.73767,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
0.5333469722,0.5323240589,0.5327332242,55549.74885,55549.72142,55549.72562
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
Slack20_Accuracy_epoch_1,Slack20_Accuracy_epoch_2,Slack20_Accuracy_epoch_3,Slack20_SVD_epoch_1,Slack20_SVD_epoch_2,Slack20_SVD_epoch_3
0.5016366612,0.5051145663,0.5100245499,45535.5644,45591.36714,45550.14251
0.526391162,0.5640343699,0.6000409165,50359.56339,52969.80241,53606.8763
0.535801964,0.5602495908,0.5571808511,55276.10364,56069.96695,56077.40297
0.5293576105,0.539586743,0.531403437,56364.784,56360.18138,56317.5383
0.5256751227,0.5305851064,0.5207651391,56404.05622,56401.67743,56384.75342
0.5242430442,0.5260842881,0.5191284779,56409.54492,56409.54373,56402.46587
0.5236292962,0.5246522095,0.5197422259,56410.82136,56410.93527,56408.73318
0.5238338789,0.5238338789,0.5209697218,56411.35054,56411.37933,56410.72263
0.5234247136,0.5234247136,0.5217880524,56411.54604,56411.55927,56411.29325
0.5234247136,0.5234247136,0.5217880524,56411.55927,56411.55927,56411.48858
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
0.5234247136,0.5234247136,0.521992635,56411.55927,56411.55927,56411.51765
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
Slack30_Accuracy_epoch_1,Slack30_Accuracy_epoch_2,Slack30_Accuracy_epoch_3,Slack30_SVD_epoch_1,Slack30_SVD_epoch_2,Slack30_SVD_epoch_3
0.5042962357,0.504705401,0.5085924714,45593.42093,45625.40396,45558.69951
0.5846972177,0.5243453355,0.6596767594,51922.52114,54835.70202,52668.28714
0.6029050736,0.5032733224,0.5595335516,53599.58762,57420.83354,57103.12537
0.5981996727,0.508797054,0.5098199673,54319.64736,57481.8328,57446.74813
0.5920621931,0.5090016367,0.5036824877,54899.19644,57486.45262,57481.35264
0.5871522095,0.5090016367,0.5067512275,54937.70268,57486.97162,57485.83596
0.5849018003,0.5092062193,0.5077741408,54950.91344,57487.01379,57486.72594
0.5828559738,0.5092062193,0.5083878887,54957.49992,57487.01379,57486.93672
0.5806055646,0.5092062193,0.5085924714,54961.39593,57487.01379,57486.97321
0.5799918167,0.5092062193,0.5085924714,54963.20929,57487.01379,57486.99098
0.5793780687,0.5092062193,0.5085924714,54964.10998,57487.01379,57487.00019
0.5787643208,0.5092062193,0.5085924714,54964.45935,57487.01379,57487.00019
0.5783551555,0.5092062193,0.5085924714,54964.81172,57487.01379,57487.00019
0.5783551555,0.5092062193,0.5085924714,54964.96073,57487.01379,57487.00019
0.5783551555,0.5092062193,0.5085924714,54965.24729,57487.01379,57487.00019
0.5781505728,0.5092062193,0.5085924714,54965.5358,57487.01379,57487.00019
0.5783551555,0.5092062193,0.5085924714,54965.69407,57487.01379,57487.00019
0.5781505728,0.5092062193,0.5085924714,54965.74685,57487.01379,57487.00019
0.5785597381,0.5092062193,0.5085924714,54965.78381,57487.01379,57487.00019
0.5783551555,0.5092062193,0.5085924714,54965.79861,57487.01379,57487.00019
0.5781505728,0.5092062193,0.5085924714,54965.82607,57487.01379,57487.00019
0.5781505728,0.5092062193,0.5085924714,54965.86288,57487.01379,57487.00019
0.5781505728,0.5092062193,0.5085924714,54965.93087,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54965.97352,57487.01379,57487.00019
0.5777414075,0.5092062193,0.5085924714,54966.02696,57487.01379,57487.00019
0.5777414075,0.5092062193,0.5085924714,54966.0734,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
0.5779459902,0.5092062193,0.5085924714,54966.10104,57487.01379,57487.00019
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
Kmeans_Accuracy_epoch_1,Kmeans_Accuracy_epoch_2,Kmeans_Accuracy_epoch_3,Kmeans_SVD_epoch_1,Kmeans_SVD_epoch_2,Kmeans_SVD_epoch_3
0.5011252046,0.5011252046,0.5011252046,62043.93392,62043.93392,62043.93392

==> plots/fullset-result__N=30000__-_BertModel_race.csv <==
Slack10_Accuracy_epoch_1,Slack10_Accuracy_epoch_2,Slack10_Accuracy_epoch_3,Slack10_SVD_epoch_1,Slack10_SVD_epoch_2,Slack10_SVD_epoch_3
0.5044193217,0.5027749229,0.501336074,45068.32341,45087.75523,45134.24497
0.5907502569,0.5971223022,0.5920863309,50767.708,50611.0762,52344.54331
0.6251798561,0.6604316547,0.6427543679,53325.57916,52844.78987,53615.27135
0.6287769784,0.6657759507,0.6499486125,53718.91307,53324.7984,53700.04933
0.6316546763,0.6622816033,0.6501541624,53753.11168,53513.11447,53732.30401
0.6339157246,0.6583761562,0.6501541624,53763.26397,53600.16712,53751.88703
0.635971223,0.6575539568,0.6485097636,53768.7952,53653.96455,53761.90136
0.6376156218,0.6544707091,0.6476875642,53771.85314,53693.74211,53766.72504
0.6378211716,0.652004111,0.6464542652,53772.83133,53725.99617,53769.46781
0.638643371,0.6507708119,0.6437821172,53773.21777,53748.32362,53772.07453
0.6390544707,0.649331963,0.6427543679,53773.46784,53760.29439,53772.924
0.6392600206,0.6478931141,0.6425488181,53773.56555,53766.27227,53773.24664
0.6394655704,0.6468653649,0.6421377184,53773.62023,53769.04824,53773.44152
0.6398766701,0.643987667,0.6421377184,53773.71,53771.72466,53773.65292
0.6398766701,0.6431654676,0.6419321686,53773.75744,53772.85482,53773.69928
0.6398766701,0.6425488181,0.6417266187,53773.75744,53773.24664,53773.72531
0.6398766701,0.6421377184,0.6417266187,53773.75744,53773.44152,53773.73636
0.6398766701,0.6421377184,0.6417266187,53773.75744,53773.65292,53773.73636
0.6398766701,0.6419321686,0.6417266187,53773.75744,53773.69928,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.72531,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
0.6398766701,0.6417266187,0.6417266187,53773.75744,53773.73636,53773.73636
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
Slack20_Accuracy_epoch_1,Slack20_Accuracy_epoch_2,Slack20_Accuracy_epoch_3,Slack20_SVD_epoch_1,Slack20_SVD_epoch_2,Slack20_SVD_epoch_3
0.5099691675,0.5064748201,0.5062692703,45049.38914,45073.95305,45101.03936
0.6073997945,0.6126413155,0.5702980473,51176.58834,49148.09033,51055.95605
0.6500513875,0.6217882837,0.6130524152,53864.36221,51870.88257,52995.12902
0.6578622816,0.6140801644,0.6303186023,54141.98966,52816.82716,53275.73272
0.6580678314,0.6188078109,0.6401849949,54238.91215,53103.24908,53384.29269
0.6570400822,0.6225077081,0.6486125385,54297.06371,53244.03658,53485.96089
0.6574511819,0.628057554,0.6574511819,54334.05977,53297.03719,53622.92213
0.6566289825,0.6331963001,0.6623843782,54358.99416,53339.25667,53809.49967
0.6568345324,0.6401849949,0.6652620761,54373.59647,53393.93035,53996.76523
0.6564234327,0.6475847893,0.6611510791,54381.0448,53486.93668,54148.55942
0.6556012333,0.6566289825,0.6593011305,54385.58744,53621.89037,54237.81823
0.6547790339,0.6617677287,0.6576567318,54386.857,53807.32529,54296.11792
0.6543679342,0.6650565262,0.6570400822,54387.49306,53995.29549,54333.43068
0.6537512847,0.6609455293,0.6562178828,54387.84526,54147.27107,54358.50627
0.653340185,0.6595066804,0.6570400822,54388.05262,54237.30395,54373.21378
0.6531346351,0.6572456321,0.6566289825,54388.11469,54295.55223,54380.68073
0.6531346351,0.6564234327,0.6556012333,54388.11469,54332.38578,54385.53931
0.6531346351,0.6564234327,0.6545734841,54388.11469,54357.96695,54386.84489
0.6531346351,0.6570400822,0.6543679342,54388.11469,54373.20306,54387.4947
0.6531346351,0.6566289825,0.6537512847,54388.11469,54380.76187,54387.85484
0.6531346351,0.6556012333,0.6535457348,54388.11469,54385.53931,54388.04375
0.6531346351,0.6545734841,0.6531346351,54388.11469,54386.84489,54388.10933
0.6531346351,0.6543679342,0.6531346351,54388.11469,54387.4947,54388.10933
0.6531346351,0.6537512847,0.6531346351,54388.11469,54387.85484,54388.10933
0.6531346351,0.6535457348,0.6531346351,54388.11469,54388.04375,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
0.6531346351,0.6531346351,0.6531346351,54388.11469,54388.10933,54388.10933
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
Slack30_Accuracy_epoch_1,Slack30_Accuracy_epoch_2,Slack30_Accuracy_epoch_3,Slack30_SVD_epoch_1,Slack30_SVD_epoch_2,Slack30_SVD_epoch_3
0.5075025694,0.5009249743,0.5035971223,45096.52626,45094.1547,45092.88443
0.5557040082,0.5087358684,0.5017471737,51098.40085,50329.70412,49484.78167
0.5441932169,0.5256937307,0.5637204522,54270.44973,53174.81665,52958.88576
0.5378211716,0.5388489209,0.6301130524,54470.03054,54324.64593,54694.80285
0.5398766701,0.5456320658,0.6467625899,54498.10575,54456.05311,55049.32578
0.5409044193,0.5460431655,0.6498458376,54502.94952,54493.4479,55127.22524
0.5419321686,0.546659815,0.6512846865,54503.78738,54501.13431,55171.43055
0.5427543679,0.5462487153,0.6516957862,54503.97057,54503.43706,55201.02874
0.5431654676,0.5456320658,0.6539568345,54504.13371,54504.17767,55222.39572
0.5435765673,0.5458376156,0.6556012333,54504.21308,54504.30984,55234.67635
0.543987667,0.5456320658,0.6558067831,54504.24083,54504.3294,55240.31722
0.5441932169,0.5456320658,0.6558067831,54504.28742,54504.3294,55243.27882
0.5441932169,0.5456320658,0.6547790339,54504.31496,54504.3294,55244.22235
0.5443987667,0.5456320658,0.6543679342,54504.32581,54504.3294,55244.51271
0.5443987667,0.5456320658,0.6543679342,54504.32581,54504.3294,55244.63585
0.5443987667,0.5456320658,0.6543679342,54504.32581,54504.3294,55244.68964
0.5443987667,0.5456320658,0.6541623844,54504.32581,54504.3294,55244.71166
0.5443987667,0.5456320658,0.6543679342,54504.32581,54504.3294,55244.73065
0.5443987667,0.5456320658,0.6547790339,54504.32581,54504.3294,55244.7757
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.81644
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
0.5443987667,0.5456320658,0.6549845838,54504.32581,54504.3294,55244.8309
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
Kmeans_Accuracy_epoch_1,Kmeans_Accuracy_epoch_2,Kmeans_Accuracy_epoch_3,Kmeans_SVD_epoch_1,Kmeans_SVD_epoch_2,Kmeans_SVD_epoch_3
0.6528263104,0.6528263104,0.6523124358,55424.31052,55424.31052,55598.70191

==> plots/fullset-result__N=30000__-_BertModel_religion.csv <==
Slack10_Accuracy_epoch_1,Slack10_Accuracy_epoch_2,Slack10_Accuracy_epoch_3,Slack10_SVD_epoch_1,Slack10_SVD_epoch_2,Slack10_SVD_epoch_3
0.5044193217,0.5027749229,0.501336074,45516.14403,45588.65752,45577.65699
0.5647482014,0.5225077081,0.534635149,52211.77838,50209.03805,52173.99096
0.5903391572,0.5099691675,0.5278520041,53337.65103,52230.24254,53025.95145
0.5926002055,0.5126413155,0.5046248715,53477.18009,52899.69837,53250.16307
0.5942446043,0.5325796506,0.5214799589,53545.26896,53094.46855,53404.54549
0.594655704,0.5572456321,0.5432682425,53617.33394,53222.13836,53519.60181
0.5979445015,0.5792394656,0.558684481,53671.38391,53349.78973,53614.56157
0.5997944502,0.5991778006,0.5716341213,53709.56664,53490.98991,53671.97159
0.6,0.6121274409,0.5806783145,53742.99256,53636.87441,53713.52165
0.602672148,0.6203494347,0.5878725591,53765.69397,53783.35012,53746.01333
0.6049331963,0.6269270298,0.5940390545,53778.94669,53926.4536,53766.07868
0.6045220966,0.6324768756,0.5979445015,53788.643,54048.78755,53780.6738
0.6049331963,0.6326824255,0.6002055498,53795.20226,54158.00927,53789.78812
0.6034943474,0.6304213772,0.6020554985,53799.26793,54248.56826,53795.85929
0.602672148,0.6312435766,0.6018499486,53801.98325,54298.02046,53799.54672
0.6020554985,0.6314491264,0.6016443988,53803.77374,54325.46652,53802.32289
0.6020554985,0.6335046249,0.6016443988,53805.12459,54336.9959,53803.98316
0.6020554985,0.6353545735,0.6020554985,53806.07659,54342.44117,53805.20185
0.6024665982,0.6365878726,0.6022610483,53806.42688,54344.38368,53806.14542
0.602672148,0.6384378212,0.6024665982,53806.59264,54345.93302,53806.42688
0.6028776978,0.6392600206,0.602672148,53806.65064,54346.83605,53806.59264
0.6028776978,0.6394655704,0.6028776978,53806.71072,54347.01482,53806.65064
0.6028776978,0.6392600206,0.6028776978,53806.7501,54347.10084,53806.71072
0.6028776978,0.6392600206,0.6028776978,53806.76386,54347.1833,53806.7501
0.602672148,0.6390544707,0.6028776978,53806.78885,54347.26802,53806.76386
0.6024665982,0.6390544707,0.602672148,53806.80973,54347.27928,53806.78885
0.6022610483,0.6392600206,0.6024665982,53806.83112,54347.28863,53806.80973
0.6022610483,0.6394655704,0.6022610483,53806.84408,54347.30117,53806.83112
0.6020554985,0.6394655704,0.6022610483,53806.85541,54347.30117,53806.84408
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
0.6020554985,0.6394655704,0.6020554985,53806.85541,54347.30117,53806.85541
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
Slack20_Accuracy_epoch_1,Slack20_Accuracy_epoch_2,Slack20_Accuracy_epoch_3,Slack20_SVD_epoch_1,Slack20_SVD_epoch_2,Slack20_SVD_epoch_3
0.5099691675,0.5064748201,0.5062692703,45595.09005,45595.64795,45614.98965
0.6770811922,0.7204522097,0.6184994861,52742.50786,51523.17643,52338.11523
0.6736896197,0.7269270298,0.6124357657,54534.31775,52598.87704,53504.7082
0.6648509764,0.6915724563,0.5980472765,54744.71286,53130.99478,53606.08051
0.6547790339,0.6459403905,0.5883864337,54875.63897,53364.30427,53651.01833
0.6488180884,0.5941418294,0.5828365879,54953.45298,53599.39106,53692.98901
0.6461459404,0.549331963,0.5774922919,54987.65263,53770.35446,53730.10059
0.645323741,0.5139773895,0.5754367934,55001.24024,53870.46469,53759.66002
0.6438848921,0.5096608428,0.5723535457,55006.38562,53920.38839,53791.54262
0.6440904419,0.5281603289,0.5709146968,55008.6963,53948.37881,53812.48867
0.6430626927,0.5431654676,0.5682425488,55009.83313,53968.81161,53830.76741
0.6422404933,0.5526207605,0.5665981501,55010.62723,53977.95684,53846.19613
0.6418293936,0.5602261048,0.5643371017,55011.01882,53982.92706,53859.88278
0.6418293936,0.565364851,0.5633093525,55011.09479,53985.83478,53873.47706
0.6420349435,0.5686536485,0.5618705036,55011.1236,53987.11201,53895.87918
0.6420349435,0.5711202467,0.5635149024,55011.13766,53987.94187,53914.72022
0.6422404933,0.5735868448,0.5637204522,55011.14514,53988.4968,53930.31285
0.6424460432,0.574614594,0.5641315519,55011.17126,53988.83966,53945.16621
0.642651593,0.5752312436,0.565364851,55011.18405,53989.00566,53952.24217
0.6424460432,0.5758478931,0.5670092497,55011.1945,53989.06884,53957.68597
0.642651593,0.5764645427,0.568036999,55011.20605,53989.14539,53963.09113
0.6428571429,0.5768756423,0.5694758479,55011.21791,53989.17389,53969.50414
0.6428571429,0.5768756423,0.5709146968,55011.21791,53989.19132,53973.49219
0.6428571429,0.5770811922,0.5711202467,55011.21791,53989.20254,53976.89224
0.6428571429,0.5770811922,0.5709146968,55011.21791,53989.21432,53979.64557
0.6428571429,0.577286742,0.5721479959,55011.21791,53989.22491,53981.75774
0.6428571429,0.577286742,0.5729701953,55011.21791,53989.22491,53983.80126
0.6428571429,0.577286742,0.5744090442,55011.21791,53989.22491,53985.57702
0.6428571429,0.577286742,0.5758478931,55011.21791,53989.22491,53986.5654
0.6428571429,0.577286742,0.5768756423,55011.21791,53989.22491,53987.26212
0.6428571429,0.577286742,0.5768756423,55011.21791,53989.22491,53987.60672
0.6428571429,0.577286742,0.5774922919,55011.21791,53989.22491,53987.77547
0.6428571429,0.577286742,0.5774922919,55011.21791,53989.22491,53987.91653
0.6428571429,0.577286742,0.5783144913,55011.21791,53989.22491,53988.10273
0.6428571429,0.577286742,0.5785200411,55011.21791,53989.22491,53988.24088
0.6428571429,0.577286742,0.578725591,55011.21791,53989.22491,53988.43574
0.6428571429,0.577286742,0.5789311408,55011.21791,53989.22491,53988.77196
0.6428571429,0.577286742,0.5789311408,55011.21791,53989.22491,53989.11759
0.6428571429,0.577286742,0.5791366906,55011.21791,53989.22491,53989.2143
0.6428571429,0.577286742,0.5791366906,55011.21791,53989.22491,53989.22287
0.6428571429,0.577286742,0.5791366906,55011.21791,53989.22491,53989.23573
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
0.6428571429,0.577286742,0.5793422405,55011.21791,53989.22491,53989.24708
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
Slack30_Accuracy_epoch_1,Slack30_Accuracy_epoch_2,Slack30_Accuracy_epoch_3,Slack30_SVD_epoch_1,Slack30_SVD_epoch_2,Slack30_SVD_epoch_3
0.5075025694,0.5009249743,0.5035971223,45496.54811,45517.78737,45549.81582
0.5755395683,0.5872559096,0.5756423433,49141.18828,50125.84192,52334.99393
0.577286742,0.6020554985,0.5690647482,52710.88954,53032.79689,54305.75578
0.5055498458,0.562692703,0.5544707091,55043.68974,54371.38694,54419.66289
0.5550873587,0.5131551901,0.546659815,55492.33873,54655.41526,54443.78048
0.5937307297,0.5285714286,0.5415210689,55726.63063,54915.79977,54454.69926
0.6142857143,0.5661870504,0.5398766701,55836.05475,55205.97862,54462.59586
0.623946557,0.5976361768,0.5390544707,55876.31981,55490.71893,54466.56826
0.630729702,0.6165467626,0.5376156218,55891.87407,55688.66958,54470.15442
0.6356628983,0.6264131552,0.5372045221,55899.54623,55812.55161,54474.06607
0.637307297,0.6301130524,0.5367934224,55901.44557,55864.00939,54478.09997
0.6391572456,0.6340184995,0.5361767729,55902.75313,55886.67482,54480.68976
0.6401849949,0.6364850976,0.5363823227,55903.7571,55897.88983,54481.99729
0.6410071942,0.6377183967,0.5355601233,55904.20602,55900.91405,54482.63347
0.6412127441,0.6395683453,0.5353545735,55904.31402,55902.46904,54483.303
0.6414182939,0.6403905447,0.5349434738,55904.35378,55903.45101,54483.86869
0.6414182939,0.6412127441,0.5345323741,55904.35378,55904.07403,54484.64567
0.6414182939,0.6414182939,0.5324768756,55904.35378,55904.2471,54485.88408
0.6414182939,0.6412127441,0.530626927,55904.35378,55904.3097,54487.6672
0.6414182939,0.6414182939,0.5291880781,55904.35378,55904.34595,54490.28459
0.6414182939,0.6414182939,0.5285714286,55904.35378,55904.34595,54493.04289
0.6414182939,0.6414182939,0.5275436793,55904.35378,55904.34595,54496.22922
0.6414182939,0.6414182939,0.5258992806,55904.35378,55904.34595,54498.52153
0.6414182939,0.6414182939,0.5242548818,55904.35378,55904.34595,54499.81912
0.6414182939,0.6414182939,0.5232271326,55904.35378,55904.34595,54501.32024
0.6414182939,0.6414182939,0.5228160329,55904.35378,55904.34595,54502.41948
0.6414182939,0.6414182939,0.522610483,55904.35378,55904.34595,54503.33171
0.6414182939,0.6414182939,0.522610483,55904.35378,55904.34595,54503.81349
0.6414182939,0.6414182939,0.5221993834,55904.35378,55904.34595,54504.00183
0.6414182939,0.6414182939,0.5219938335,55904.35378,55904.34595,54504.15538
0.6414182939,0.6414182939,0.5219938335,55904.35378,55904.34595,54504.18799
0.6414182939,0.6414182939,0.5219938335,55904.35378,55904.34595,54504.21238
0.6414182939,0.6414182939,0.5217882837,55904.35378,55904.34595,54504.2316
0.6414182939,0.6414182939,0.5217882837,55904.35378,55904.34595,54504.25913
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
0.6414182939,0.6414182939,0.5215827338,55904.35378,55904.34595,54504.29176
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
Kmeans_Accuracy_epoch_1,Kmeans_Accuracy_epoch_2,Kmeans_Accuracy_epoch_3,Kmeans_SVD_epoch_1,Kmeans_SVD_epoch_2,Kmeans_SVD_epoch_3
0.633299075,0.6350462487,0.6356628983,56399.64946,56336.03665,56384.80339

==> plots/fullset-result__N=30000__-_FastText_old_paper.csv <==
Slack10_Accuracy_epoch_1,Slack10_Accuracy_epoch_2,Slack10_Accuracy_epoch_3,Slack10_Accuracy_epoch_4,Slack10_Accuracy_epoch_5,Slack10_SVD_epoch_1,Slack10_SVD_epoch_2,Slack10_SVD_epoch_3,Slack10_SVD_epoch_4,Slack10_SVD_epoch_5
0.5002666667,0.5012,0.5012666667,0.5016,0.5020666667,1953697.654,1954334.622,1953863.887,1955285.616,1952838.178
0.5437666667,0.5116333333,0.5281,0.5419666667,0.5238,2060672.331,2223512.815,2100397.201,2233376.822,2168130.563
0.5613333333,0.5086666667,0.5065333333,0.5141333333,0.5092,2141367.564,2258636.974,2258162.162,2252673.743,2248030.938
0.5175333333,0.5042666667,0.5029333333,0.5075333333,0.5068666667,2201383.038,2280197.847,2286012.72,2253513.716,2253576.786
0.503,0.5049333333,0.5015333333,0.5068,0.5066666667,2225602.507,2288099.759,2289665.394,2253578.619,2254101.523
0.5098666667,0.5021333333,0.5024666667,0.5067666667,0.507,2238676.445,2289994.522,2290309.573,2253818.698,2254178.482
0.5102666667,0.5025333333,0.5024666667,0.5062,0.5071333333,2245979.012,2290385.984,2290455.679,2254028.599,2254193.687
0.5090666667,0.5024,0.502,0.5070666667,0.5076666667,2249973.726,2290477.611,2290492.152,2254120.832,2254196.851
0.508,0.5022,0.502,0.5070666667,0.5078666667,2252102.656,2290497.098,2290500.683,2254163.607,2254197.523
0.5088,0.5019333333,0.5021333333,0.5070666667,0.5078,2253134.403,2290501.728,2290503.188,2254182.147,2254197.679
0.5092666667,0.5021333333,0.5022666667,0.5072666667,0.5078,2253686.95,2290503.467,2290503.851,2254192.995,2254197.698
0.5085333333,0.5022666667,0.5022,0.5073333333,0.5078,2253971.529,2290503.895,2290504.014,2254196.199,2254197.698
0.5075333333,0.5022,0.5022666667,0.5076666667,0.5078,2254105.176,2290504.01,2290504.084,2254197.152,2254197.698
0.5073333333,0.5022666667,0.5022,0.5078666667,0.5078,2254157.921,2290504.087,2290504.128,2254197.39,2254197.698
0.5072666667,0.5022666667,0.5022,0.5078666667,0.5078,2254178.109,2290504.169,2290504.147,2254197.568,2254197.698
0.5074666667,0.5022,0.5021333333,0.5078,0.5078,2254189.232,2290504.206,2290504.177,2254197.677,2254197.698
0.5077333333,0.5022,0.5022,0.5078,0.5078,2254193.236,2290504.206,2290504.206,2254197.698,2254197.698
0.5077333333,0.5022,0.5022,0.5078,0.5078,2254195.813,2290504.206,2290504.206,2254197.698,2254197.698
0.5078666667,0.5022,0.5022,0.5078,0.5078,2254196.979,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.258,2290504.206,2290504.206,2254197.698,2254197.698
0.5078666667,0.5022,0.5022,0.5078,0.5078,2254197.424,2290504.206,2290504.206,2254197.698,2254197.698
0.5078666667,0.5022,0.5022,0.5078,0.5078,2254197.676,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.793,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
Slack20_Accuracy_epoch_1,Slack20_Accuracy_epoch_2,Slack20_Accuracy_epoch_3,Slack20_Accuracy_epoch_4,Slack20_Accuracy_epoch_5,Slack20_SVD_epoch_1,Slack20_SVD_epoch_2,Slack20_SVD_epoch_3,Slack20_SVD_epoch_4,Slack20_SVD_epoch_5
0.5041333333,0.5024,0.5002666667,0.5026,0.5034,1953216.498,1955238.054,1953478.124,1956705.2,1954852.394
0.543,0.5159333333,0.5289,0.5268,0.6426,2211059.545,2230770.565,2206606.158,2249436.583,2125381.865
0.5107666667,0.5001,0.5115333333,0.5074666667,0.5779666667,2253944.671,2259834.952,2305352.631,2266210.082,2226755.785
0.5054,0.5035333333,0.5027333333,0.5046,0.5225333333,2305832.959,2308075.333,2328757.476,2312768.618,2304046.796
0.5022,0.5022,0.5029333333,0.5025333333,0.506,2327723.947,2327853.097,2331857.687,2328667.161,2326943.616
0.5030666667,0.5032666667,0.5032,0.5034666667,0.5038,2331513.866,2331508.363,2332289.34,2331637.907,2331227.982
0.5038,0.5039333333,0.5038666667,0.5037333333,0.5040666667,2332194.446,2332192.142,2332378.651,2332216.572,2332121.622
0.5037333333,0.5038,0.5044,0.5038,0.5036666667,2332351.731,2332349.243,2332398.706,2332354.869,2332327.208
0.5043333333,0.5043333333,0.5041333333,0.5042666667,0.504,2332390.424,2332389.999,2332404.321,2332391.123,2332383.461
0.5043333333,0.5043333333,0.5040666667,0.5042666667,0.5042,2332402.314,2332402.314,2332406.131,2332402.433,2332398.64
0.5042,0.5042,0.5041333333,0.5042,0.5041333333,2332405.373,2332405.373,2332406.384,2332405.373,2332404.621
0.5040666667,0.5040666667,0.5042666667,0.5040666667,0.5040666667,2332406.253,2332406.253,2332406.456,2332406.253,2332406.131
0.5042,0.5042,0.5043333333,0.5042,0.5041333333,2332406.411,2332406.411,2332406.514,2332406.411,2332406.384
0.5043333333,0.5043333333,0.5044,0.5043333333,0.5042666667,2332406.514,2332406.514,2332406.521,2332406.514,2332406.456
0.5044,0.5044,0.5044,0.5044,0.5043333333,2332406.521,2332406.521,2332406.521,2332406.521,2332406.514
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
Slack30_Accuracy_epoch_1,Slack30_Accuracy_epoch_2,Slack30_Accuracy_epoch_3,Slack30_Accuracy_epoch_4,Slack30_Accuracy_epoch_5,Slack30_SVD_epoch_1,Slack30_SVD_epoch_2,Slack30_SVD_epoch_3,Slack30_SVD_epoch_4,Slack30_SVD_epoch_5
0.5016666667,0.5015333333,0.5014,0.5006,0.5012,1954218.616,1954405.267,1954254.627,1953810.171,1952949.404
0.5916,0.5300333333,0.5008,0.5142333333,0.5325666667,2120615.194,2143574.251,2170668.03,2098070.971,2123415.077
0.5560333333,0.5170666667,0.5075666667,0.5152666667,0.5087,2200753.456,2185316.696,2229836.587,2238525.38,2231051.683
0.5179333333,0.5116,0.5094666667,0.5011333333,0.5016333333,2286474.143,2301722.873,2346285.396,2296868.175,2249186.048
0.5114,0.5094666667,0.5040666667,0.5013333333,0.505,2317988.199,2362133.235,2377756.712,2366832.51,2252887.322
0.5121333333,0.5032666667,0.5020666667,0.5013333333,0.5049,2327851.825,2377333.104,2382177.666,2381163.008,2254752.059
0.5119333333,0.5022,0.5004,0.5022,0.5053666667,2331673.243,2381552.165,2383123.798,2383100.503,2266826.95
0.5114666667,0.5000666667,0.5016,0.5020666667,0.5044,2332931.165,2382889.155,2383399.514,2383415.751,2347112.749
0.5122,0.5016,0.5020666667,0.5020666667,0.5027333333,2333371.869,2383324.919,2383479.644,2383486.725,2378129.281
0.5116666667,0.5016666667,0.5021333333,0.5020666667,0.5014666667,2333539.79,2383456.494,2383501.288,2383506.205,2382597.103
0.5112,0.5021333333,0.5020666667,0.5020666667,0.5025333333,2333608.52,2383495.148,2383507.312,2383510.889,2383303.135
0.5110666667,0.5020666667,0.5020666667,0.5020666667,0.5019333333,2333640.274,2383504.636,2383510.435,2383511.825,2383460.885
0.511,0.5021333333,0.502,0.502,0.502,2333650.499,2383509.289,2383511.429,2383511.955,2383500.594
0.511,0.5020666667,0.5019333333,0.502,0.502,2333654.968,2383511.11,2383511.757,2383511.988,2383509.307
0.5108666667,0.5019333333,0.5019333333,0.502,0.502,2333657.309,2383511.699,2383511.959,2383511.988,2383511.729
0.5109333333,0.502,0.5019333333,0.502,0.502,2333657.71,2383511.92,2383511.959,2383511.988,2383511.918
0.511,0.502,0.5019333333,0.502,0.502,2333657.973,2383511.945,2383511.959,2383511.988,2383511.964
0.5108666667,0.502,0.5019333333,0.502,0.502,2333658.203,2383511.945,2383511.959,2383511.988,2383511.988
0.5109333333,0.502,0.5019333333,0.502,0.502,2333658.281,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
Kmeans_Accuracy_epoch_1,Kmeans_Accuracy_epoch_2,Kmeans_Accuracy_epoch_3,Kmeans_Accuracy_epoch_4,Kmeans_Accuracy_epoch_5,Kmeans_SVD_epoch_1,Kmeans_SVD_epoch_2,Kmeans_SVD_epoch_3,Kmeans_SVD_epoch_4,Kmeans_SVD_epoch_5
0.5037333333,0.5037333333,0.5038333333,0.5037333333,0.5037333333,2023767.747,2023767.747,2023649.093,2023767.747,2023767.747

==> plots/fullset-result__N=30000__-_FastText_old_paper_1_.csv <==
Slack10_Accuracy_epoch_1,Slack10_Accuracy_epoch_2,Slack10_Accuracy_epoch_3,Slack10_Accuracy_epoch_4,Slack10_Accuracy_epoch_5,Slack10_SVD_epoch_1,Slack10_SVD_epoch_2,Slack10_SVD_epoch_3,Slack10_SVD_epoch_4,Slack10_SVD_epoch_5
0.5002666667,0.5012,0.5012666667,0.5016,0.5020666667,1953697.654,1954334.622,1953863.887,1955285.616,1952838.178
0.5437666667,0.5116333333,0.5281,0.5419666667,0.5238,2060672.331,2223512.815,2100397.201,2233376.822,2168130.563
0.5613333333,0.5086666667,0.5065333333,0.5141333333,0.5092,2141367.564,2258636.974,2258162.162,2252673.743,2248030.938
0.5175333333,0.5042666667,0.5029333333,0.5075333333,0.5068666667,2201383.038,2280197.847,2286012.72,2253513.716,2253576.786
0.503,0.5049333333,0.5015333333,0.5068,0.5066666667,2225602.507,2288099.759,2289665.394,2253578.619,2254101.523
0.5098666667,0.5021333333,0.5024666667,0.5067666667,0.507,2238676.445,2289994.522,2290309.573,2253818.698,2254178.482
0.5102666667,0.5025333333,0.5024666667,0.5062,0.5071333333,2245979.012,2290385.984,2290455.679,2254028.599,2254193.687
0.5090666667,0.5024,0.502,0.5070666667,0.5076666667,2249973.726,2290477.611,2290492.152,2254120.832,2254196.851
0.508,0.5022,0.502,0.5070666667,0.5078666667,2252102.656,2290497.098,2290500.683,2254163.607,2254197.523
0.5088,0.5019333333,0.5021333333,0.5070666667,0.5078,2253134.403,2290501.728,2290503.188,2254182.147,2254197.679
0.5092666667,0.5021333333,0.5022666667,0.5072666667,0.5078,2253686.95,2290503.467,2290503.851,2254192.995,2254197.698
0.5085333333,0.5022666667,0.5022,0.5073333333,0.5078,2253971.529,2290503.895,2290504.014,2254196.199,2254197.698
0.5075333333,0.5022,0.5022666667,0.5076666667,0.5078,2254105.176,2290504.01,2290504.084,2254197.152,2254197.698
0.5073333333,0.5022666667,0.5022,0.5078666667,0.5078,2254157.921,2290504.087,2290504.128,2254197.39,2254197.698
0.5072666667,0.5022666667,0.5022,0.5078666667,0.5078,2254178.109,2290504.169,2290504.147,2254197.568,2254197.698
0.5074666667,0.5022,0.5021333333,0.5078,0.5078,2254189.232,2290504.206,2290504.177,2254197.677,2254197.698
0.5077333333,0.5022,0.5022,0.5078,0.5078,2254193.236,2290504.206,2290504.206,2254197.698,2254197.698
0.5077333333,0.5022,0.5022,0.5078,0.5078,2254195.813,2290504.206,2290504.206,2254197.698,2254197.698
0.5078666667,0.5022,0.5022,0.5078,0.5078,2254196.979,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.258,2290504.206,2290504.206,2254197.698,2254197.698
0.5078666667,0.5022,0.5022,0.5078,0.5078,2254197.424,2290504.206,2290504.206,2254197.698,2254197.698
0.5078666667,0.5022,0.5022,0.5078,0.5078,2254197.676,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.793,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
0.5078,0.5022,0.5022,0.5078,0.5078,2254197.837,2290504.206,2290504.206,2254197.698,2254197.698
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
Slack20_Accuracy_epoch_1,Slack20_Accuracy_epoch_2,Slack20_Accuracy_epoch_3,Slack20_Accuracy_epoch_4,Slack20_Accuracy_epoch_5,Slack20_SVD_epoch_1,Slack20_SVD_epoch_2,Slack20_SVD_epoch_3,Slack20_SVD_epoch_4,Slack20_SVD_epoch_5
0.5041333333,0.5024,0.5002666667,0.5026,0.5034,1953216.498,1955238.054,1953478.124,1956705.2,1954852.394
0.543,0.5159333333,0.5289,0.5268,0.6426,2211059.545,2230770.565,2206606.158,2249436.583,2125381.865
0.5107666667,0.5001,0.5115333333,0.5074666667,0.5779666667,2253944.671,2259834.952,2305352.631,2266210.082,2226755.785
0.5054,0.5035333333,0.5027333333,0.5046,0.5225333333,2305832.959,2308075.333,2328757.476,2312768.618,2304046.796
0.5022,0.5022,0.5029333333,0.5025333333,0.506,2327723.947,2327853.097,2331857.687,2328667.161,2326943.616
0.5030666667,0.5032666667,0.5032,0.5034666667,0.5038,2331513.866,2331508.363,2332289.34,2331637.907,2331227.982
0.5038,0.5039333333,0.5038666667,0.5037333333,0.5040666667,2332194.446,2332192.142,2332378.651,2332216.572,2332121.622
0.5037333333,0.5038,0.5044,0.5038,0.5036666667,2332351.731,2332349.243,2332398.706,2332354.869,2332327.208
0.5043333333,0.5043333333,0.5041333333,0.5042666667,0.504,2332390.424,2332389.999,2332404.321,2332391.123,2332383.461
0.5043333333,0.5043333333,0.5040666667,0.5042666667,0.5042,2332402.314,2332402.314,2332406.131,2332402.433,2332398.64
0.5042,0.5042,0.5041333333,0.5042,0.5041333333,2332405.373,2332405.373,2332406.384,2332405.373,2332404.621
0.5040666667,0.5040666667,0.5042666667,0.5040666667,0.5040666667,2332406.253,2332406.253,2332406.456,2332406.253,2332406.131
0.5042,0.5042,0.5043333333,0.5042,0.5041333333,2332406.411,2332406.411,2332406.514,2332406.411,2332406.384
0.5043333333,0.5043333333,0.5044,0.5043333333,0.5042666667,2332406.514,2332406.514,2332406.521,2332406.514,2332406.456
0.5044,0.5044,0.5044,0.5044,0.5043333333,2332406.521,2332406.521,2332406.521,2332406.521,2332406.514
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
0.5044,0.5044,0.5044,0.5044,0.5044,2332406.521,2332406.521,2332406.521,2332406.521,2332406.521
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
Slack30_Accuracy_epoch_1,Slack30_Accuracy_epoch_2,Slack30_Accuracy_epoch_3,Slack30_Accuracy_epoch_4,Slack30_Accuracy_epoch_5,Slack30_SVD_epoch_1,Slack30_SVD_epoch_2,Slack30_SVD_epoch_3,Slack30_SVD_epoch_4,Slack30_SVD_epoch_5
0.5016666667,0.5015333333,0.5014,0.5006,0.5012,1954218.616,1954405.267,1954254.627,1953810.171,1952949.404
0.5916,0.5300333333,0.5008,0.5142333333,0.5325666667,2120615.194,2143574.251,2170668.03,2098070.971,2123415.077
0.5560333333,0.5170666667,0.5075666667,0.5152666667,0.5087,2200753.456,2185316.696,2229836.587,2238525.38,2231051.683
0.5179333333,0.5116,0.5094666667,0.5011333333,0.5016333333,2286474.143,2301722.873,2346285.396,2296868.175,2249186.048
0.5114,0.5094666667,0.5040666667,0.5013333333,0.505,2317988.199,2362133.235,2377756.712,2366832.51,2252887.322
0.5121333333,0.5032666667,0.5020666667,0.5013333333,0.5049,2327851.825,2377333.104,2382177.666,2381163.008,2254752.059
0.5119333333,0.5022,0.5004,0.5022,0.5053666667,2331673.243,2381552.165,2383123.798,2383100.503,2266826.95
0.5114666667,0.5000666667,0.5016,0.5020666667,0.5044,2332931.165,2382889.155,2383399.514,2383415.751,2347112.749
0.5122,0.5016,0.5020666667,0.5020666667,0.5027333333,2333371.869,2383324.919,2383479.644,2383486.725,2378129.281
0.5116666667,0.5016666667,0.5021333333,0.5020666667,0.5014666667,2333539.79,2383456.494,2383501.288,2383506.205,2382597.103
0.5112,0.5021333333,0.5020666667,0.5020666667,0.5025333333,2333608.52,2383495.148,2383507.312,2383510.889,2383303.135
0.5110666667,0.5020666667,0.5020666667,0.5020666667,0.5019333333,2333640.274,2383504.636,2383510.435,2383511.825,2383460.885
0.511,0.5021333333,0.502,0.502,0.502,2333650.499,2383509.289,2383511.429,2383511.955,2383500.594
0.511,0.5020666667,0.5019333333,0.502,0.502,2333654.968,2383511.11,2383511.757,2383511.988,2383509.307
0.5108666667,0.5019333333,0.5019333333,0.502,0.502,2333657.309,2383511.699,2383511.959,2383511.988,2383511.729
0.5109333333,0.502,0.5019333333,0.502,0.502,2333657.71,2383511.92,2383511.959,2383511.988,2383511.918
0.511,0.502,0.5019333333,0.502,0.502,2333657.973,2383511.945,2383511.959,2383511.988,2383511.964
0.5108666667,0.502,0.5019333333,0.502,0.502,2333658.203,2383511.945,2383511.959,2383511.988,2383511.988
0.5109333333,0.502,0.5019333333,0.502,0.502,2333658.281,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
0.511,0.502,0.5019333333,0.502,0.502,2333658.323,2383511.945,2383511.959,2383511.988,2383511.988
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
Kmeans_Accuracy_epoch_1,Kmeans_Accuracy_epoch_2,Kmeans_Accuracy_epoch_3,Kmeans_Accuracy_epoch_4,Kmeans_Accuracy_epoch_5,Kmeans_SVD_epoch_1,Kmeans_SVD_epoch_2,Kmeans_SVD_epoch_3,Kmeans_SVD_epoch_4,Kmeans_SVD_epoch_5
0.5037333333,0.5037333333,0.5038333333,0.5037333333,0.5037333333,2023767.747,2023767.747,2023649.093,2023767.747,2023767.747

==> plots/fullset-result__N=30000__-_word_embeddings_old_paper.csv <==
Slack10_Accuracy_epoch_1,Slack10_Accuracy_epoch_2,Slack10_Accuracy_epoch_3,Slack10_Accuracy_epoch_4,Slack10_Accuracy_epoch_5,Slack10_SVD_epoch_1,Slack10_SVD_epoch_2,Slack10_SVD_epoch_3,Slack10_SVD_epoch_4,Slack10_SVD_epoch_5
0.5011013216,0.5022026432,0.5005506608,0.5022026432,0.5002753304,6375.060427,6353.277046,6358.295246,6354.923075,6346.852921
0.5689702643,0.5443281938,0.515280837,0.6700165198,0.5242290749,8173.558669,8399.014801,9249.966124,9029.772106,9264.387467
0.7471090308,0.6372522026,0.5397852423,0.9190528634,0.5144548458,9775.707865,9765.492767,10402.97709,11028.55529,10328.31437
0.9066629956,0.7193006608,0.5546530837,0.9931167401,0.5056442731,10785.01175,10516.51411,10587.60091,11474.78295,10530.66344
0.9994493392,0.7619768722,0.5656662996,1,0.5243667401,11499.05012,10707.97488,10637.94629,11503.94435,10609.31672
1,0.7881332599,0.5753028634,1,0.5367566079,11503.94435,10766.84497,10659.66584,11503.94435,10640.51694
1,0.8162169604,0.5835627753,1,0.5496971366,11503.94435,10818.28863,10668.91138,11503.94435,10655.64214
1,0.8632984581,0.5907213656,1,0.5607103524,11503.94435,10927.12615,10673.09012,11503.94435,10663.9077
1,0.9401156388,0.5998072687,1,0.5689702643,11503.94435,11216.95803,10676.91433,11503.94435,10668.16211
1,0.9935297357,0.606965859,1,0.5758535242,11503.94435,11476.4981,10680.10825,11503.94435,10670.72327
1,1,0.6149504405,1,0.5832874449,11503.94435,11503.94435,10682.94857,11503.94435,10673.32671
1,1,0.622935022,1,0.5915473568,11503.94435,11503.94435,10685.74714,11503.94435,10676.0816
1,1,0.6317455947,1,0.5989812775,11503.94435,11503.94435,10688.93473,11503.94435,10678.7761
1,1,0.6411068282,1,0.605589207,11503.94435,11503.94435,10692.35929,11503.94435,10680.74124
1,1,0.653496696,1,0.6119218062,11503.94435,11503.94435,10697.58648,11503.94435,10682.69981
1,1,0.6653359031,1,0.6188050661,11503.94435,11503.94435,10703.28247,11503.94435,10684.71264
1,1,0.6768997797,1,0.6267896476,11503.94435,11503.94435,10708.66375,11503.94435,10687.22828
1,1,0.6887389868,1,0.6369768722,11503.94435,11503.94435,10715.14206,11503.94435,10690.72975
1,1,0.7030561674,1,0.6490914097,11503.94435,11503.94435,10723.49299,11503.94435,10695.54338
1,1,0.7184746696,1,0.6612059471,11503.94435,11503.94435,10734.42785,11503.94435,10701.20328
1,1,0.7363711454,1,0.6727698238,11503.94435,11503.94435,10747.76561,11503.94435,10706.79912
1,1,0.7526156388,1,0.6857103524,11503.94435,11503.94435,10761.28966,11503.94435,10713.50194
1,1,0.7702367841,1,0.7003028634,11503.94435,11503.94435,10778.44655,11503.94435,10721.6572
1,1,0.7906112335,1,0.7154460352,11503.94435,11503.94435,10800.81606,11503.94435,10732.21553
1,1,0.8251651982,1,0.7330671806,11503.94435,11503.94435,10852.11069,11503.94435,10744.99679
1,1,0.8836729075,1,0.7498623348,11503.94435,11503.94435,11000.07844,11503.94435,10758.52613
1,1,0.9607654185,1,0.7672081498,11503.94435,11503.94435,11308.61065,11503.94435,10774.94726
1,1,0.997246696,1,0.7853799559,11503.94435,11503.94435,11493.10734,11503.94435,10794.72771
1,1,1,1,0.8147026432,11503.94435,11503.94435,11503.94435,11503.94435,10834.52483
1,1,1,1,0.8660517621,11503.94435,11503.94435,11503.94435,11503.94435,10946.87305
1,1,1,1,0.9439702643,11503.94435,11503.94435,11503.94435,11503.94435,11229.97522
1,1,1,1,0.9940803965,11503.94435,11503.94435,11503.94435,11503.94435,11478.92714
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
1,1,1,1,1,11503.94435,11503.94435,11503.94435,11503.94435,11503.94435
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
Slack20_Accuracy_epoch_1,Slack20_Accuracy_epoch_2,Slack20_Accuracy_epoch_3,Slack20_Accuracy_epoch_4,Slack20_Accuracy_epoch_5,Slack20_SVD_epoch_1,Slack20_SVD_epoch_2,Slack20_SVD_epoch_3,Slack20_SVD_epoch_4,Slack20_SVD_epoch_5
0.5093612335,0.5060572687,0.5022026432,0.5096365639,0.5093612335,6373.489495,6395.63626,6370.552331,6384.715667,6358.583348
0.7387114537,0.699339207,0.5121145374,0.7449063877,0.7143447137,9440.995614,9174.757048,8991.152634,9595.360771,9204.924592
0.9533314978,0.9319933921,0.5316629956,0.9505781938,0.9248348018,11106.27649,11019.01704,10532.70343,11154.56842,10937.28588
1,0.9998623348,0.5424008811,0.9995870044,0.9973843612,11503.94435,11503.73334,10743.18994,11502.44818,11477.80786
1,1,0.5490088106,1,1,11503.94435,11503.94435,10763.89468,11503.94435,11503.94435
1,1,0.5547907489,1,1,11503.94435,11503.94435,10767.98844,11503.94435,11503.94435
1,1,0.5602973568,1,1,11503.94435,11503.94435,10770.07358,11503.94435,11503.94435
1,1,0.5649779736,1,1,11503.94435,11503.94435,10771.17773,11503.94435,11503.94435
1,1,0.5691079295,1,1,11503.94435,11503.94435,10772.0118,11503.94435,11503.94435
1,1,0.5740638767,1,1,11503.94435,11503.94435,10773.10746,11503.94435,11503.94435
1,1,0.5776431718,1,1,11503.94435,11503.94435,10773.8956,11503.94435,11503.94435
1,1,0.581222467,1,1,11503.94435,11503.94435,10774.53265,11503.94435,11503.94435
1,1,0.5842511013,1,1,11503.94435,11503.94435,10775.05781,11503.94435,11503.94435
1,1,0.5872797357,1,1,11503.94435,11503.94435,10775.54754,11503.94435,11503.94435
1,1,0.59030837,1,1,11503.94435,11503.94435,10776.0458,11503.94435,11503.94435
1,1,0.5938876652,1,1,11503.94435,11503.94435,10776.75378,11503.94435,11503.94435
1,1,0.59719163,1,1,11503.94435,11503.94435,10777.27657,11503.94435,11503.94435
1,1,0.6004955947,1,1,11503.94435,11503.94435,10777.84533,11503.94435,11503.94435
1,1,0.6035242291,1,1,11503.94435,11503.94435,10778.38635,11503.94435,11503.94435
1,1,0.6065528634,1,1,11503.94435,11503.94435,10778.95663,11503.94435,11503.94435
1,1,0.6098568282,1,1,11503.94435,11503.94435,10779.47765,11503.94435,11503.94435
1,1,0.613160793,1,1,11503.94435,11503.94435,10780.1284,11503.94435,11503.94435
1,1,0.6159140969,1,1,11503.94435,11503.94435,10780.74879,11503.94435,11503.94435
1,1,0.6183920705,1,1,11503.94435,11503.94435,10781.13784,11503.94435,11503.94435
1,1,0.6208700441,1,1,11503.94435,11503.94435,10781.48066,11503.94435,11503.94435
1,1,0.622246696,1,1,11503.94435,11503.94435,10781.6697,11503.94435,11503.94435
1,1,0.623623348,1,1,11503.94435,11503.94435,10781.83051,11503.94435,11503.94435
1,1,0.6255506608,1,1,11503.94435,11503.94435,10782.06214,11503.94435,11503.94435
1,1,0.627753304,1,1,11503.94435,11503.94435,10782.36757,11503.94435,11503.94435
1,1,0.6294052863,1,1,11503.94435,11503.94435,10782.58194,11503.94435,11503.94435
1,1,0.6313325991,1,1,11503.94435,11503.94435,10782.80355,11503.94435,11503.94435
1,1,0.6340859031,1,1,11503.94435,11503.94435,10783.21071,11503.94435,11503.94435
1,1,0.6354625551,1,1,11503.94435,11503.94435,10783.43209,11503.94435,11503.94435
1,1,0.6371145374,1,1,11503.94435,11503.94435,10783.64715,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
1,1,0.6379405286,1,1,11503.94435,11503.94435,10783.7398,11503.94435,11503.94435
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
Slack30_Accuracy_epoch_1,Slack30_Accuracy_epoch_2,Slack30_Accuracy_epoch_3,Slack30_Accuracy_epoch_4,Slack30_Accuracy_epoch_5,Slack30_SVD_epoch_1,Slack30_SVD_epoch_2,Slack30_SVD_epoch_3,Slack30_SVD_epoch_4,Slack30_SVD_epoch_5
0.5002753304,0.5041299559,0.5074339207,0.5035792952,0.5046806167,6386.649192,6363.486135,6387.346027,6396.065959,6380.413587
0.55905837,0.6303689427,0.7250825991,0.5188601322,0.6558370044,9566.191104,8779.93161,9754.677929,9813.224202,10012.39257
0.6031112335,0.8018997797,0.8638491189,0.5037169604,0.6841960352,10683.39912,10205.33731,10883.9613,10598.85037,10745.59499
0.6049008811,0.9350220264,0.9452092511,0.5151431718,0.6712555066,10811.17676,10972.37595,11238.69959,10748.42646,10808.87507
0.6042125551,0.9998623348,0.9961453744,0.5323513216,0.6573513216,10832.54477,11503.16465,11488.98603,10801.29853,10824.95818
0.6039372247,1,1,0.5461178414,0.6471640969,10837.65198,11503.94435,11503.94435,10824.43539,10831.05793
0.6025605727,1,1,0.5543777533,0.6397301762,10839.96199,11503.94435,11503.94435,10833.58859,10834.41694
0.6006332599,1,1,0.5609856828,0.6339482379,10841.07513,11503.94435,11503.94435,10836.78756,10836.53261
0.5989812775,1,1,0.5651156388,0.6289922907,10841.48054,11503.94435,11503.94435,10838.10748,10838.0027
0.5978799559,1,1,0.5686949339,0.6248623348,10841.75645,11503.94435,11503.94435,10838.81553,10838.90947
0.5970539648,1,1,0.5717235683,0.6221090308,10841.88213,11503.94435,11503.94435,10839.49932,10839.49568
0.5967786344,1,1,0.5739262115,0.6188050661,10841.94382,11503.94435,11503.94435,10839.99985,10840.08105
0.5967786344,1,1,0.5761288546,0.6168777533,10841.94382,11503.94435,11503.94435,10840.36092,10840.48946
0.5967786344,1,1,0.5783314978,0.6155011013,10841.94382,11503.94435,11503.94435,10840.70568,10840.66777
0.5967786344,1,1,0.580534141,0.6141244493,10841.94382,11503.94435,11503.94435,10841.05305,10840.86754
0.5967786344,1,1,0.5816354626,0.6132984581,10841.94382,11503.94435,11503.94435,10841.20307,10840.96105
0.5967786344,1,1,0.5827367841,0.6121971366,10841.94382,11503.94435,11503.94435,10841.30959,10841.0919
0.5967786344,1,1,0.5838381057,0.6113711454,10841.94382,11503.94435,11503.94435,10841.42877,10841.19166
0.5967786344,1,1,0.5849394273,0.6102698238,10841.94382,11503.94435,11503.94435,10841.52507,10841.27387
0.5967786344,1,1,0.5854900881,0.6099944934,10841.94382,11503.94435,11503.94435,10841.56507,10841.2931
0.5967786344,1,1,0.5860407489,0.609719163,10841.94382,11503.94435,11503.94435,10841.60427,10841.31358
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
0.5967786344,1,1,0.5863160793,0.6094438326,10841.94382,11503.94435,11503.94435,10841.62719,10841.3412
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
Kmeans_Accuracy_epoch_1,Kmeans_Accuracy_epoch_2,Kmeans_Accuracy_epoch_3,Kmeans_Accuracy_epoch_4,Kmeans_Accuracy_epoch_5,Kmeans_SVD_epoch_1,Kmeans_SVD_epoch_2,Kmeans_SVD_epoch_3,Kmeans_SVD_epoch_4,Kmeans_SVD_epoch_5
0.5531387665,0.548595815,0.548595815,1,0.5513491189,10719.28399,10714.92795,10715.36333,11503.94435,10723.18329

==> plots/twitter_different_partial_n_full_v4.csv <==
Var1,Var2,Var3,Var4,Var5,Var6,Var7,Var8,Var9,Var10,Var11,Var12,Var13,
experiments,Language Model Name,Bias Name,Bias Name In Short,Number of Samples,Ratio Of Supervised Samples,Best Sum Of Singular Values,Accuracy At Best Epoch,Partial Accuracy at Best Epoch,Slack ratio,KMeans Best Sum Of Singular Values,KMeans Accuracy At Best SVD,each bias accuracy at best epoch,
twitter-different-partial-n-concat-v4,BertModel,age-gender,age-gender,2109,0,18582.35151,0.211948791,0,30 % slack,0,0,0.397818872,0.59601707
twitter-different-partial-n-concat-v4,BertModel,age-gender,age-gender,2109,0.1,18272.39152,0.41583689,0.40952381,20 % slack,0,0,0.621147463,0.617828355
twitter-different-partial-n-concat-v4,BertModel,age-gender,age-gender,2109,0.2,18414.81898,0.328117591,0.401425178,30 % slack,0,0,0.565670934,0.578947368
twitter-different-partial-n-concat-v4,BertModel,age-gender,age-gender,2109,0.3,18272.39152,0.41583689,0.390822785,20 % slack,0,0,0.621147463,0.617828355
twitter-different-partial-n-concat-v4,BertModel,age-gender,age-gender,2109,0.4,18285.92497,0.416785206,0.389086595,20 % slack,0,0,0.625414889,0.619724988
twitter-different-partial-n-concat-v4,BertModel,age-gender,age-gender,2109,0.5,18285.92497,0.416785206,0.388994307,20 % slack,0,0,0.625414889,0.619724988
twitter-different-partial-n-concat-v4,BertModel,age-gender,age-gender,2109,0.6,18285.92497,0.416785206,0.403162055,20 % slack,0,0,0.625414889,0.619724988
twitter-different-partial-n-concat-v4,BertModel,age-gender,age-gender,2109,0.7,18285.92497,0.416785206,0.433604336,20 % slack,0,0,0.625414889,0.619724988
twitter-different-partial-n-concat-v4,BertModel,age-gender,age-gender,2109,0.8,18285.92497,0.416785206,0.437462952,20 % slack,0,0,0.625414889,0.619724988
twitter-different-partial-n-concat-v4,BertModel,age-gender,age-gender,2109,0.9,18285.92497,0.416785206,0.428345627,20 % slack,0,0,0.625414889,0.619724988
twitter-different-partial-n-concat-v4,BertModel,age-gender,age-gender,2109,1,18285.92497,0.416785206,0.416785206,20 % slack,0,0,0.625414889,0.619724988
twitter-different-partial-n-concat-v4,FastText,age-gender,age-gender,2109,0,472271354.5,0.276908487,0,30 % slack,0,0,0.475106686,0.599810337
twitter-different-partial-n-concat-v4,FastText,age-gender,age-gender,2109,0.1,366473219.4,0.263632053,0.333333333,30 % slack,0,0,0.473210052,0.540066382
twitter-different-partial-n-concat-v4,FastText,age-gender,age-gender,2109,0.2,472225482.8,0.280227596,0.32304038,30 % slack,0,0,0.473684211,0.60455192
twitter-different-partial-n-concat-v4,FastText,age-gender,age-gender,2109,0.3,472225482.8,0.280227596,0.294303797,30 % slack,0,0,0.473684211,0.60455192
twitter-different-partial-n-concat-v4,FastText,age-gender,age-gender,2109,0.4,472268453.9,0.279753438,0.304863582,30 % slack,0,0,0.478425794,0.605500237
twitter-different-partial-n-concat-v4,FastText,age-gender,age-gender,2109,0.5,471817003.9,0.281650071,0.30455408,30 % slack,0,0,0.48269322,0.591275486
twitter-different-partial-n-concat-v4,FastText,age-gender,age-gender,2109,0.6,471817003.9,0.281650071,0.303557312,30 % slack,0,0,0.48269322,0.591275486
twitter-different-partial-n-concat-v4,FastText,age-gender,age-gender,2109,0.7,471817003.9,0.281650071,0.306910569,30 % slack,0,0,0.48269322,0.591275486
twitter-different-partial-n-concat-v4,FastText,age-gender,age-gender,2109,0.8,471817003.9,0.281650071,0.301719028,30 % slack,0,0,0.48269322,0.591275486
twitter-different-partial-n-concat-v4,FastText,age-gender,age-gender,2109,0.9,471817003.9,0.281650071,0.286617492,30 % slack,0,0,0.48269322,0.591275486
twitter-different-partial-n-concat-v4,FastText,age-gender,age-gender,2109,1,472167687.6,0.281650071,0.281650071,30 % slack,0,0,0.481270744,0.595068753
